Centrality and rapidity dependence of inclusive jet production in $\sqrt{s_\mathrm{NN}} = 5.02$ TeV proton-lead collisions with the ATLAS detector

Measurements of the centrality and rapidity dependence of inclusive jet production in $\sqrt{s_\mathrm{NN}} = 5.02$ TeV proton--lead ($p$+Pb) collisions and the jet cross-section in $\sqrt{s} = 2.76$ TeV proton--proton collisions are presented. These quantities are measured in datasets corresponding to an integrated luminosity of 27.8 nb$^{-1}$ and 4.0 pb$^{-1}$, respectively, recorded with the ATLAS detector at the Large Hadron Collider in 2013. The $p$+Pb collision centrality was characterised using the total transverse energy measured in the pseudorapidity interval $-4.9 < \eta < -3.2$ in the direction of the lead beam. Results are presented for the double-differential per-collision yields as a function of jet rapidity and transverse momentum ($p_\mathrm{T}$) for minimum-bias and centrality-selected $p$+Pb collisions, and are compared to the jet rate from the geometric expectation. The total jet yield in minimum-bias events is slightly enhanced above the expectation in a $p_\mathrm{T}$-dependent manner but is consistent with the expectation within uncertainties. The ratios of jet spectra from different centrality selections show a strong modification of jet production at all $p_\mathrm{T}$ at forward rapidities and for large $p_\mathrm{T}$ at mid-rapidity, which manifests as a suppression of the jet yield in central events and an enhancement in peripheral events. These effects imply that the factorisation between hard and soft processes is violated at an unexpected level in proton-nucleus collisions. Furthermore, the modifications at forward rapidities are found to be a function of the total jet energy only, implying that the violations may have a simple dependence on the hard parton-parton kinematics.

==> Metadata.txt <==
Centrality and rapidity dependence of inclusive jet production in
$\sqrt{s_\mathrm{NN}} = 5.02$ TeV proton--lead collisions with the
ATLAS detector

Measurements of the centrality and rapidity dependence of inclusive
jet production in $\sqrt{s_\mathrm{NN}} = 5.02$ TeV proton--lead
($p$+Pb) collisions and the jet cross-section in $\sqrt{s} = 2.76$ TeV
proton--proton collisions are presented. These quantities are measured
in datasets corresponding to an integrated luminosity of 27.8
nb$^{-1}$ and 4.0 pb$^{-1}$, respectively, recorded with the ATLAS
detector at the Large Hadron Collider in 2013. The $p$+Pb collision
centrality was characterised using the total transverse energy
measured in the pseudorapidity interval $-4.9 < \eta < -3.2$ in the
direction of the lead beam. Results are presented for the
double-differential per-collision yields as a function of jet rapidity
and transverse momentum ($p_\mathrm{T}$) for minimum-bias and
centrality-selected $p$+Pb collisions, and are compared to the jet
rate from the geometric expectation. The total jet yield in
minimum-bias events is slightly enhanced above the expectation in a
$p_\mathrm{T}$-dependent manner but is consistent with the expectation
within uncertainties.  The ratios of jet spectra from different
centrality selections show a strong modification of jet production at
all $p_\mathrm{T}$ at forward rapidities and for large $p_\mathrm{T}$
at mid-rapidity, which manifests as a suppression of the jet yield in
central events and an enhancement in peripheral events. These effects
imply that the factorisation between hard and soft processes is
violated at an unexpected level in proton--nucleus
collisions. Furthermore, the modifications at forward rapidities are
found to be a function of the total jet energy only, implying that the
violations may have a simple dependence on the hard parton--parton
kinematics.

Comments: 14 pages plus author list + cover pages (30 pages total), 8
figures, 1 table, submitted to Phys. Lett B, All figures including
auxiliary figures are available at
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HION-2013-08/

CERN-PH-EP-2014-275

